REACT: Autonomous Intrusion Response System for Intelligent Vehicles

Autonomous and connected vehicles are rapidly evolving, integrating numerous technologies and software. This progress, however, has made them appealing targets for cybersecurity attacks. As the risk of cyber threats escalates with this advancement, the focus is shifting from solely preventing these attacks to also mitigating their impact. Current solutions rely on vehicle security operation centers, where attack information is analyzed before deciding on a response strategy. However, this process can be time-consuming and faces scalability challenges, along with other issues stemming from vehicle connectivity. This paper proposes a dynamic intrusion response system integrated within the vehicle. This system enables the vehicle to respond to a variety of incidents almost instantly, thereby reducing the need for interaction with the vehicle security operation center. The system offers a comprehensive list of potential responses, a methodology for response evaluation, and various response selection methods. The proposed solution was implemented on an embedded platform. Two distinct cyberattack use cases served as the basis for evaluating the system. The evaluation highlights the system's adaptability, its ability to respond swiftly, its minimal memory footprint, and its capacity for dynamic system parameter adjustments. The proposed solution underscores the necessity and feasibility of incorporating dynamic response mechanisms in smart vehicles. This is a crucial factor in ensuring the safety and resilience of future smart mobility.

==> plots/cost3d.dat <==
Response_number	LP_max_benefit	LP_min_cost	SAW
1	0	0	20
2	100	0	0
3	20	1	11
4	11	1	101
5	2	2	200
6	101	2	200
7	101	11	210
8	200	11	1
9	200	11	1
10	11	11	2
11	11	11	11
12	101	20	11
13	1	20	101
14	1	20	20
15	20	20	20
16	20	20	20
17	0	100	101
18	20	101	101
19	101	101	101
20	101	101	101
21	101	101	20
22	101	101	110
23	110	101	2
24	20	101	11
25	2	101	11
26	11	110	101
27	11	200	101
28	101	200	nan
29	210	210	nan


==> plots/static-eval-scenario1-cost.dat <==
Response_number	LP_max_benefit	LP_min_cost	SAW
1	0	0	20
2	100	0	0
3	20	1	11
4	11	1	101
5	2	2	200
6	101	2	200
7	101	11	210
8	200	11	1
9	200	11	1
10	11	11	2
11	11	11	11
12	101	20	11
13	1	20	101
14	1	20	20
15	20	20	20
16	20	20	20
17	0	100	101
18	20	101	101
19	101	101	101
20	101	101	101
21	101	101	20
22	101	101	110
23	110	101	2
24	20	101	11
25	2	101	11
26	11	110	101
27	11	200	101
28	101	200	nan
29	210	210	nan


==> plots/static-eval-scenario1-time.dat <==
Response_number	LP_max_benefit	LP_min_cost	SAW
1	16.562434	16.649595	1.362629
2	34.195186	37.671141	3.45522
3	33.921079	42.174876	3.147395
4	34.95514	40.807089	3.36213
5	34.225205	35.289514	2.86981
6	39.357564	53.743455	3.389314
7	39.128679	38.846223	3.246022
8	38.009119	38.10353	2.806775
9	32.173805	37.239221	3.227523
10	38.593334	37.171826	2.732685
11	36.993762	31.767489	3.153692
12	36.036404	37.615076	2.757646
13	35.532893	34.116052	3.132804
14	35.045955	37.485497	3.211171
15	39.215791	33.995472	3.10423
16	34.917772	35.474386	3.012326
17	39.842598	33.70472	3.156359
18	42.322881	35.528076	2.793721
19	31.89283	33.4322	3.140656
20	31.136655	31.331205	3.103453
21	32.224511	31.314823	3.114027
22	29.893597	32.490897	3.036214
23	26.000573	30.61656	3.025714
24	31.051731	29.751154	2.951124
25	35.709486	28.196255	2.971901
26	29.227866	28.694625	2.916606
27	24.875051	24.214702	nan.
28	27.471555	26.911901	nan.


==> plots/static-eval-scenario2-time.dat <==
Response_number	LP_max_benefit	LP_min_cost	SAW
1	16.114286	16.131027	1.394141
2	33.961482	21.830879	1.604625
3	40.232078	37.725541	1.595494
4	32.281542	34.378387	3.363471
5	32.510502	37.721329	3.28084
6	37.341907	37.949143	3.155094
7	36.975188	35.817984	3.313466
8	30.288913	35.618958	3.232761
9	36.29777	33.994237	3.338834
10	39.260606	36.278472	3.352612
11	36.277439	29.788096	2.740935
12	35.67362	35.180169	2.739395
13	34.465472	33.301741	3.075161
14	33.000964	33.743046	2.605206
15	31.491119	31.913085	3.172826
16	35.148277	32.88914	2.849543
17	32.673535	26.012368	3.195048
18	31.990504	35.333267	3.024469
19	31.094524	30.16142	2.73865
20	35.408687	30.33767	2.706298
21	31.122109	29.276165	2.983632
22	27.794173	28.142243	2.982966


==> plots/static_eval_scenario2_cost.dat <==
Response_number	LP_max_benefit	LP_min_cost	SAW
1	20	0	20
2	2	0	0
3	11	1	0
4	2	1	1
5	101	2	1
6	101	2	2
7	11	2	2
8	11	11	11
9	101	11	11
10	11	11	11
11	1	11	101
12	1	11	101
13	20	11	200
14	0	20	200
15	0	20	11
16	101	20	20
17	101	101	120
18	110	101	101
19	20	101	101
20	2	101	110
21	11	101	20
22	11	101	2
23	101	110	11
24	120	120	11

